Finite element discretization methods for velocity-pressure and stream function formulations of surface Stokes equations

In this paper we study parametric TraceFEM and parametric SurfaceFEM (SFEM) discretizations of a surface Stokes problem. These methods are applied both to the Stokes problem in velocity-pressure formulation and in stream function formulation. A class of higher order methods is presented in a unified framework. Numerical efficiency aspects of the two formulations are discussed and a systematic comparison of TraceFEM and SFEM is given. A benchmark problem is introduced in which a scalar reference quantity is defined and numerically determined.

==> SFEM_SF_k2_apple.dat <==
k	h L2(U-Uh)____	H1_sem(U-Uh)	L2(P-Ph)____	H1(P-Ph)____	L2(DivG_uh)_	L2(uh*n)____	L2(uh*n_vbn)
0 0.282811 3.1286e-02 1.1352e+00 1.6517e-02 3.1512e-01 4.9055e-01 5.8667e-02 1.7439e-02
1 0.145309 4.7310e-03 3.1177e-01 3.6532e-03 8.0323e-02 1.3390e-01 1.7931e-02 2.4412e-03
2 0.076588 6.5435e-04 7.9822e-02 6.6221e-04 2.0586e-02 3.4730e-02 4.6418e-03 3.2599e-04
3 0.041231 8.2630e-05 2.0201e-02 6.3035e-05 3.7704e-03 8.8291e-03 1.1701e-03 4.2182e-05
4 0.021156 1.0465e-05 5.0513e-03 4.3355e-06 6.2661e-04 2.2209e-03 2.9312e-04 5.4028e-06
#5 0.010633 1.3230e-06 1.2596e-03 2.8666e-07 9.7715e-05 5.5565e-04 7.3319e-05 6.8398e-07


==> SFEM_SF_k3_apple.dat <==
k	h L2(U-Uh)____	H1_sem(U-Uh)	L2(P-Ph)____	H1(P-Ph)____	L2(DivG_uh)_	L2(uh*n)____	L2(uh*n_vbn)
0 0.282754 6.9097e-03 4.0132e-01 7.0885e-03 1.1985e-01 1.5384e-01 2.6037e-02 2.2907e-03
1 0.144940 6.3399e-04 5.7161e-02 1.2711e-03 4.5108e-02 2.5641e-02 3.1987e-03 2.6121e-04
2 0.076536 1.0054e-04 1.0308e-02 2.5502e-04 1.0306e-02 4.7079e-03 4.0269e-04 2.5407e-05
3 0.041227 6.3191e-06 1.4209e-03 1.5600e-05 1.2914e-03 6.8624e-04 5.0211e-05 1.8138e-06
4 0.021156 4.2042e-07 1.8763e-04 1.0593e-06 1.6855e-04 8.8078e-05 6.2913e-06 1.1381e-07
#5 0.010633 2.6507e-08 2.3635e-05 6.8723e-08 2.1825e-05 1.3586e-05 7.8662e-07 6.9137e-09


==> SFEM_TH_k2_apple.dat <==
k	h L2(U-Uh)____	L2(P(U-Uh))____	H1_sem(U-Uh)	L2(P-Ph)____	H1(P-Ph)____	L2(DivG_uh)_	L2(uh*n)____	L2(uh*n_vbn)
0 0.282815 1.9857e-01 4.2904e-02 1.2042e+00 1.4094e-01 2.2647e+00 5.0926e-01 2.0445e-01 1.9385e-01
1 0.144876 5.8815e-02 7.1349e-03 3.4746e-01 2.8160e-02 7.7422e-01 1.3928e-01 6.1114e-02 5.8312e-02
2 0.075342 7.3444e-03 7.3613e-04 8.3810e-02 3.7837e-03 2.0322e-01 3.8198e-02 8.6527e-03 7.3001e-03
3 0.039127 8.0506e-04 8.1075e-05 2.0181e-02 4.5996e-04 5.5914e-02 9.1269e-03 1.4200e-03 8.0033e-04
4 0.019885 7.8119e-05 9.5743e-06 4.9773e-03 4.8126e-05 1.9917e-02 2.2009e-03 3.0495e-04 7.7491e-05
#5 0.009984 7.1486e-06 1.1785e-06 1.2400e-03 9.1969e-06 9.5990e-03 5.4256e-04 7.4209e-05 7.0512e-06


==> SFEM_TH_k3_apple.dat <==
k	h L2(U-Uh)____	L2(P(U-Uh))____	H1_sem(U-Uh)	L2(P-Ph)____	H1(P-Ph)____	L2(DivG_uh)_	L2(uh*n)____	L2(uh*n_vbn)
0 0.282756 4.1682e-01 2.1153e-02 9.8518e-01 3.1783e-01 1.1246e+01 2.5189e-01 4.1708e-01 4.1601e-01
1 0.144550 2.9399e-02 9.4766e-04 1.0033e-01 2.7352e-02 1.8971e+00 2.9368e-02 2.9522e-02 2.9368e-02
2 0.075296 2.2322e-03 7.2830e-05 1.4274e-02 4.2664e-03 5.9066e-01 4.8261e-03 2.2643e-03 2.2302e-03
3 0.039126 1.6891e-04 5.3605e-06 1.6370e-03 2.0608e-04 5.7983e-02 6.0736e-04 1.7602e-04 1.6877e-04
4 0.019885 1.1840e-05 4.3121e-07 1.6431e-04 7.0148e-06 3.9344e-03 7.0826e-05 1.3392e-05 1.1829e-05
#5 0.009984 7.7724e-07 2.9370e-08 1.7152e-05 4.0633e-07 4.6941e-04 1.1545e-05 1.1051e-06 7.7649e-07


==> SFEM_comp.dat <==
k   dofTH   dofSF   dofSFtotal
2   851976  1179652 2228236
3   2031624 2097156 4456460
4   3735560 3276804 7471116
5   5963784 4718596 11272204
6   8716296 6422532 15859724


==> SF_k2_apple.dat <==
k	h		L2(U-Uh)____	H1_sem(U-Uh)	L2(P-Ph)____	H1(P-Ph)____	L2(uh*n_vbn)	L2(DivG_uh)_
#0	0.5	1.526208e+01	4.812755e+01	1.371283e+01	4.150239e+01	9.664580e-01	8.002099e+00
1	0.25	4.224370e+00	1.701613e+01	1.566098e+00	2.208299e+01	6.347512e-01	1.075204e+01
2	0.125	3.126717e-01	6.264850e+00	2.764987e-01	7.358924e+00	6.343603e-02	3.999641e+00
3	0.0625	1.920828e-02	1.606430e+00	8.630618e-03	5.070933e-01	7.330877e-03	9.681673e-01
4	0.03125	1.812410e-03	3.301012e-01	6.109186e-04	9.966725e-02	7.608469e-04	1.996058e-01
5	0.015625	2.153851e-04	7.767127e-02	6.548384e-05	2.347456e-02	9.129371e-05	4.771440e-02


==> SF_k3_apple.dat <==
k	h		L2(U-Uh)____	H1_sem(U-Uh)	L2(P-Ph)____	H1(P-Ph)____	L2(uh*n_vbn)	L2(DivG_uh)_
#0	0.5	1.554291e+01	4.186890e+01	4.643965e+00	3.097516e+01	1.177161e+00	1.079117e+01
1	0.25	4.197574e+00	1.559729e+01	2.140822e+00	2.312086e+01	3.866682e-01	8.101732e+00
2	0.125	1.463365e-01	4.002423e+00	1.886445e-01	5.186528e+00	2.257362e-02	2.263362e+00
3	0.0625	4.831602e-03	6.002191e-01	4.601333e-03	2.964002e-01	1.630496e-03	3.214639e-01
4	0.03125	2.780508e-04	7.201816e-02	1.992199e-04	2.832778e-02	9.734717e-05	3.880206e-02
5	0.015625	1.714685e-05	9.115260e-03	1.101469e-05	3.526069e-03	6.019912e-06	4.988298e-03


==> TH_k2_apple.dat <==
k	h L2(U-Uh)____	H1_sem(U-Uh)	L2(P-Ph)____	L2(uh*n)____	L2(uh*n_vbn)	L2(DivG_uh)_   H1(P-Ph)____
# 0	0.5     11.08527668	40.13394264	9.82519386	4.41934648	3.50681327	13.18266715	22.5676718
1	0.25     7.9325669	16.1238189	7.53967119	2.11467021	1.60312868	7.03431902	39.45274332
2	0.125    0.6324242	 4.05438184	0.35779146	0.95715703	0.52727217	2.66748517	35.62483529
3	0.0625   0.09366537	 0.6313683	0.03116979	0.22452839	0.08871666	0.47560371	10.60045931
4	0.03125	 0.01070228	 0.10016012	0.00172622	0.04835052	0.01059173	0.08163859	2.73441041
5	0.015625 0.00127135	 0.0225256	0.00011987	0.01161372	0.00126874	0.01865785	1.24957954


==> TH_k3_apple.dat <==
k	h L2(U-Uh)____	H1_sem(U-Uh)	L2(P-Ph)____	L2(uh*n)____	L2(uh*n_vbn)	L2(DivG_uh)_   H1(P-Ph)____
# 0	0.5	16.3157904	55.43092196	14.43425781	7.60639322	4.216041	9.54908314	29.95954491
1	0.25	8.98015376	19.20007334	8.78114705	1.88005799	1.37353479	6.33196535	67.6828357
2	0.125	0.51642083	2.72164283	0.29253459	0.42557489	0.4254862	1.76251035	64.33994363
3	0.0625	0.05975576	0.28771088	0.01839683	0.05685338	0.05686572	0.22177002	15.89994489
4	0.03125	0.00408956	0.01773919	0.00027398	0.00408037	0.00408039	0.01736988	1.19970567
5	0.015625	0.00026526	0.00185124	0.00001393	0.00026489	0.00026489	0.00176063	0.21659895



==> comp.dat <==
k   dofTH   dofSF   dofSFtotal
2   648499  1220118 2038478
3    2034767 2703220    5143456
4   4664889 5059434 10465874
5   8940761 8489708 18608576
6   15264279    13194990 30174406


